Protecting Intercavity Polaritons in Strongly Coupled Cavities

We theoretically designed and experimentally demonstrated a mechanism to protect a spatially segregated mixed light-matter state, known as intercavity exciton-polariton in strongly coupled optical cavities. This excitation, shared across the coupled cavity array, exhibits remarkable robustness over a wide momentum range, without compromising photon-exciton mixing or the spatial separation of its photonic and excitonic components, which also enables a tunable heavy mass. Additionally, we unveil a direct connection between the transparency window, characteristic of slow-light experiments, and the protection of the intercavity polariton nature. Both phenomena originate from the strategic design of an energy-level landscape featuring a $\Lambda$-scheme, opening new avenues for exploring and utilizing these unique optical excitations in advanced photonic applications.

==> data/tab_results.txt <==
i	omegaL0	omegaR0	deltaL	deltaR	2Omega	t
1	2.26	2.16	0.019999999999999574	-0.08000000000000007	0.28	0.31
2	2.25	2.23	0.009999999999999787	-0.010000000000000231	0.28	0.31
3	2.25	2.25	0.009999999999999787	0.009999999999999787	0.26	0.31
4	2.25	2.35	0.009999999999999787	0.10999999999999988	0.24	0.29
5	2.25	2.44	0.009999999999999787	0.19999999999999973	0.24	0.25
6	2.27	2.55	0.029999999999999805	0.3099999999999996	0.22	0.25
